Explainable AI and Adoption of Financial Algorithmic Advisors: an Experimental Study

We study whether receiving advice from either a human or algorithmic advisor, accompanied by five types of Local and Global explanation labelings, has an effect on the readiness to adopt, willingness to pay, and trust in a financial AI consultant. We compare the differences over time and in various key situations using a unique experimental framework where participants play a web-based game with real monetary consequences. We observed that accuracy-based explanations of the model in initial phases leads to higher adoption rates. When the performance of the model is immaculate, there is less importance associated with the kind of explanation for adoption. Using more elaborate feature-based or accuracy-based explanations helps substantially in reducing the adoption drop upon model failure. Furthermore, using an autopilot increases adoption significantly. Participants assigned to the AI-labeled advice with explanations were willing to pay more for the advice than the AI-labeled advice with a No-explanation alternative. These results add to the literature on the importance of XAI for algorithmic adoption and trust.

==> table_2_csv.csv <==
,Day 3,Day 7,Day 8,Day 10,Day 13,Day 14
Global with Accuracy,0.343*,-0.452*,0.373*,0.108,0.190,-0.0317
,(0.195),(0.239),(0.192),(0.194),(0.392),(0.213)
,,,,,,
Global with Features,-0.106,-0.286,0.354*,0.367*,0,0.229
,(0.189),(0.247),(0.193),(0.200),(.),(0.227)
,,,,,,
Global Explanation,-0.0324,-0.147,0.222,-0.0109,-0.280,-0.168
,(0.189),(0.253),(0.188),(0.192),(0.335),(0.208)
,,,,,,
Trust index,0.0976,0.103,0.376**,0.331**,0.150,0.153
,(0.150),(0.191),(0.151),(0.156),(0.318),(0.171)
,,,,,,
Explanation_goodness index,0.374**,-0.159,-0.0393,-0.304*,0.288,0.274
,(0.153),(0.193),(0.154),(0.159),(0.336),(0.175)
,,,,,,
constant,-0.154,1.543***,0.173,0.612*,2.215***,0.680**
,(0.310),(0.390),(0.307),(0.328),(0.608),(0.342)
,,,,,,
N,365,365,365,365,278,365
